Applications of Online Deep Learning for Crisis Response Using Social Media Information

During natural or man-made disasters, humanitarian response organizations look for useful information to support their decision-making processes. Social media platforms such as Twitter have been considered as a vital source of useful information for disaster response and management. Despite advances in natural language processing techniques, processing short and informal Twitter messages is a challenging task. In this paper, we propose to use Deep Neural Network (DNN) to address two types of information needs of response organizations: 1) identifying informative tweets and 2) classifying them into topical classes. DNNs use distributed representation of words and learn the representation as well as higher level features automatically for the classification task. We propose a new online algorithm based on stochastic gradient descent to train DNNs in an online fashion during disaster situations. We test our models using a crisis-related real-world Twitter dataset.

==> binary-evolve-test.dat <==
Train	AUC_1
350	0.9897
700	0.884
1050	0.8938
1400	0.8971
1750	0.8889
2100	0.8824
2450	0.8047
2800	0.7809
3150	0.7471
3500	0.736
3850	0.735
4200	0.7527
4550	0.7177
4900	0.7175
5250	0.679

==> binary.dat <==
Train	AUC
350	0.7276
700	0.7340
1050	0.7561
1400	0.7506
1750	0.7533
2100	0.7509
2450	0.7069
2800	0.7065
3150	0.6672
3500	0.6928
3850	0.7761
4200	0.7795
4550	0.7586
4900	0.7736
5250	0.7375
5600	0.7459
5950	0.7592
6300	0.7393
6650	0.7517
7000	0.7400

==> multil.dat <==
Train	ACC
350	0.4443
700	0.4295
1050	0.4048
1400	0.3486
1750	0.3871
2100	0.3914
2450	0.3010
2800	0.5533
3150	0.6195
3500	0.6157
3850	0.6200
4200	0.6081
4550	0.6081
4900	0.6105
5250	0.6095
5600	0.6095
5950	0.6081
6300	0.6095
6650	0.6095
7000	0.6105
